4D MRI: Robust sorting of free breathing MRI slices for use in interventional settings

Purpose: We aim to develop a robust 4D MRI method for large FOVs enabling the extraction of irregular respiratory motion that is readily usable with all MRI machines and thus applicable to support a wide range of interventional settings. Method: We propose a 4D MRI reconstruction method to capture an arbitrary number of breathing states. It uses template updates in navigator slices and search regions for fast and robust vessel cross-section tracking. It captures FOVs of 255 mm x 320 mm x 228 mm at a spatial resolution of 1.82 mm x 1.82 mm x 4mm and temporal resolution of 200ms. A total of 37 4D MRIs of 13 healthy subjects were reconstructed to validate the method. A quantitative evaluation of the reconstruction rate and speed of both the new and baseline method was performed. Additionally, a study with ten radiologists was conducted to assess the subjective reconstruction quality of both methods. Results: Our results indicate improved mean reconstruction rates compared to the baseline method (79.4\% vs. 45.5\%) and improved mean reconstruction times (24s vs. 73s) per subject. Interventional radiologists perceive the reconstruction quality of our method as higher compared to the baseline (262.5 points vs. 217.5 points, p=0.02). Conclusions: Template updates are an effective and efficient way to increase 4D MRI reconstruction rates and to achieve better reconstruction quality. Search regions reduce reconstruction time. These improvements increase the applicability of 4D MRI as a base for seamless support of interventional image guidance in percutaneous interventions.

==> S1_Supporting_Information.csv <==
ID,date,proband_ID,reconstructionRate,method,reference,method_simMeasure,method_threashold
0,2018-02-14,0,0.15372589890568,our,ref1,TM_CCOEFF_NORMED,0.5
1,2018-04-24,1,0.19589397089397098,our,ref1,TM_CCOEFF_NORMED,0.5
2,2018-04-24,1,0.2052475247524752,our,ref2,TM_CCOEFF_NORMED,0.5
3,2018-05-07,2,0.0842376237623762,our,ref1,TM_CCOEFF_NORMED,0.5
4,2018-05-07,2,0.4020359281437126,our,ref2,TM_CCOEFF_NORMED,0.5
5,2018-05-07,3,0.10723104056437383,our,ref1,TM_CCOEFF_NORMED,0.5
6,2018-05-07,3,0.27434507678410114,our,ref2,TM_CCOEFF_NORMED,0.5
7,2018-05-08,1,0.09802188552188562,our,ref1,TM_CCOEFF_NORMED,0.5
8,2018-05-08,1,0.26069023569023564,our,ref2,TM_CCOEFF_NORMED,0.5
9,2018-05-23,4,0.5166919886666941,our,ref1,TM_CCOEFF_NORMED,0.5
10,2018-05-23,4,0.16667351045045786,our,ref2,TM_CCOEFF_NORMED,0.5
11,2018-05-23,0,0.23892640251412067,our,ref1,TM_CCOEFF_NORMED,0.5
12,2018-05-23,0,0.32080519811440944,our,ref2,TM_CCOEFF_NORMED,0.5
13,2018-05-24,5,0.2180730258560447,our,ref1,TM_CCOEFF_NORMED,0.5
14,2018-05-24,5,0.15064102564102566,our,ref2,TM_CCOEFF_NORMED,0.5
15,2018-05-25,6,0.24030612244897953,our,ref1,TM_CCOEFF_NORMED,0.5
16,2018-05-25,6,0.325353218210361,our,ref2,TM_CCOEFF_NORMED,0.5
17,2018-06-04,7,0.5866480936903473,our,ref1,TM_CCOEFF_NORMED,0.5
18,2018-06-04,7,0.3930764071609142,our,ref2,TM_CCOEFF_NORMED,0.5
19,2018-06-04,0,0.6121978265690841,our,ref1,TM_CCOEFF_NORMED,0.5
20,2018-06-04,0,0.47926369483255715,our,ref2,TM_CCOEFF_NORMED,0.5
21,2018-06-04,5,0.1822810590631364,our,ref1,TM_CCOEFF_NORMED,0.5
22,2018-06-04,5,0.121377095409682,our,ref2,TM_CCOEFF_NORMED,0.5
23,2018-06-05,6,0.22326180971390552,our,ref1,TM_CCOEFF_NORMED,0.5
24,2018-06-05,6,0.24883566200931473,our,ref2,TM_CCOEFF_NORMED,0.5
25,2018-06-05,7,0.23984588961611653,our,ref1,TM_CCOEFF_NORMED,0.5
26,2018-06-05,7,0.14097386622104624,our,ref2,TM_CCOEFF_NORMED,0.5
27,2018-06-07,8,0.5602073712642677,our,ref1,TM_CCOEFF_NORMED,0.5
28,2018-06-07,8,0.6995730591618019,our,ref2,TM_CCOEFF_NORMED,0.5
29,2018-06-07,9,0.2431734578381437,our,ref1,TM_CCOEFF_NORMED,0.5
30,2018-06-07,9,0.3118633276740237,our,ref2,TM_CCOEFF_NORMED,0.5
31,2018-06-08,10,0.1300723842948016,our,ref1,TM_CCOEFF_NORMED,0.5
32,2018-06-08,10,0.5944724720333406,our,ref2,TM_CCOEFF_NORMED,0.5
33,2018-06-08,11,0.2596281540504648,our,ref1,TM_CCOEFF_NORMED,0.5
34,2018-06-08,11,0.7541389995573262,our,ref2,TM_CCOEFF_NORMED,0.5
35,2018-06-08,12,0.2814895947426068,our,ref1,TM_CCOEFF_NORMED,0.5
36,2018-06-08,12,0.3280394304490689,our,ref2,TM_CCOEFF_NORMED,0.5
37,2018-02-14,0,0.043772798332464835,base,ref1,TM_CCOEFF_NORMED,0.5
38,2018-04-24,1,0.02697505197505201,base,ref1,TM_CCOEFF_NORMED,0.5
39,2018-04-24,1,0.11945544554455445,base,ref2,TM_CCOEFF_NORMED,0.5
40,2018-05-07,2,0.08451485148514848,base,ref1,TM_CCOEFF_NORMED,0.5
41,2018-05-07,2,0.2718163672654691,base,ref2,TM_CCOEFF_NORMED,0.5
42,2018-05-07,3,0.06609347442680769,base,ref1,TM_CCOEFF_NORMED,0.5
43,2018-05-07,3,0.19498644986449865,base,ref2,TM_CCOEFF_NORMED,0.5
44,2018-05-08,1,0.04494949494949496,base,ref1,TM_CCOEFF_NORMED,0.5
45,2018-05-08,1,0.10328282828282831,base,ref2,TM_CCOEFF_NORMED,0.5
46,2018-05-23,4,0.32558617008171487,base,ref1,TM_CCOEFF_NORMED,0.5
47,2018-05-23,4,0.02644438056912901,base,ref2,TM_CCOEFF_NORMED,0.5
48,2018-05-23,0,0.1855438060050113,base,ref1,TM_CCOEFF_NORMED,0.5
49,2018-05-23,0,0.1955238459251709,base,ref2,TM_CCOEFF_NORMED,0.5
50,2018-05-24,5,0.005503144654087966,base,ref1,TM_CCOEFF_NORMED,0.5
51,2018-05-24,5,0.017164304993252277,base,ref2,TM_CCOEFF_NORMED,0.5
52,2018-05-25,6,0.14870486656200943,base,ref1,TM_CCOEFF_NORMED,0.5
53,2018-05-25,6,0.17080062794348505,base,ref2,TM_CCOEFF_NORMED,0.5
54,2018-06-04,7,0.41706650157354386,base,ref1,TM_CCOEFF_NORMED,0.5
55,2018-06-04,7,0.11881545684362582,base,ref2,TM_CCOEFF_NORMED,0.5
56,2018-06-04,0,0.46657795520070977,base,ref1,TM_CCOEFF_NORMED,0.5
57,2018-06-04,0,0.26333998669328007,base,ref2,TM_CCOEFF_NORMED,0.5
58,2018-06-04,5,0.011162462791790673,base,ref1,TM_CCOEFF_NORMED,0.5
59,2018-06-04,5,0.012259125802913995,base,ref2,TM_CCOEFF_NORMED,0.5
60,2018-06-05,6,0.00499001996007975,base,ref1,TM_CCOEFF_NORMED,0.5
61,2018-06-05,6,0.018463073852295397,base,ref2,TM_CCOEFF_NORMED,0.5
62,2018-06-05,7,0.0,base,ref1,TM_CCOEFF_NORMED,0.5
63,2018-06-05,7,0.03820266443856468,base,ref2,TM_CCOEFF_NORMED,0.5
64,2018-06-07,8,0.13553193343208159,base,ref1,TM_CCOEFF_NORMED,0.5
65,2018-06-07,8,0.47516772675786356,base,ref2,TM_CCOEFF_NORMED,0.5
66,2018-06-07,9,0.00014148273910585818,base,ref1,TM_CCOEFF_NORMED,0.5
67,2018-06-07,9,0.19365449915110355,base,ref2,TM_CCOEFF_NORMED,0.5
68,2018-06-08,10,0.008115814871682447,base,ref1,TM_CCOEFF_NORMED,0.5
69,2018-06-08,10,0.27479710462820783,base,ref2,TM_CCOEFF_NORMED,0.5
70,2018-06-08,11,0.23470562195661793,base,ref1,TM_CCOEFF_NORMED,0.5
71,2018-06-08,11,0.6849490925188136,base,ref2,TM_CCOEFF_NORMED,0.5
72,2018-06-08,12,0.24046184738955823,base,ref1,TM_CCOEFF_NORMED,0.5
73,2018-06-08,12,0.32849580138736767,base,ref2,TM_CCOEFF_NORMED,0.5
74,2018-02-14,0,0.13699843668577383,our,ref1,TM_CCORR_NORMED,0.5
75,2018-04-24,1,0.18035343035343043,our,ref1,TM_CCORR_NORMED,0.5
76,2018-04-24,1,0.18613861386138608,our,ref2,TM_CCORR_NORMED,0.5
77,2018-05-07,2,0.08550495049504947,our,ref1,TM_CCORR_NORMED,0.5
78,2018-05-07,2,0.3784031936127744,our,ref2,TM_CCORR_NORMED,0.5
79,2018-05-07,3,0.10515873015873012,our,ref1,TM_CCORR_NORMED,0.5
80,2018-05-07,3,0.25582655826558276,our,ref2,TM_CCORR_NORMED,0.5
81,2018-05-08,1,0.10336700336700344,our,ref1,TM_CCORR_NORMED,0.5
82,2018-05-08,1,0.2418771043771044,our,ref2,TM_CCORR_NORMED,0.5
83,2018-05-23,4,0.5178006816408656,our,ref1,TM_CCORR_NORMED,0.5
84,2018-05-23,4,0.1587894715230157,our,ref2,TM_CCORR_NORMED,0.5
85,2018-05-23,0,0.21497430670573736,our,ref1,TM_CCORR_NORMED,0.5
86,2018-05-23,0,0.3126937614133436,our,ref2,TM_CCORR_NORMED,0.5
87,2018-05-24,5,0.21091020265548577,our,ref1,TM_CCORR_NORMED,0.5
88,2018-05-24,5,0.14570681511470995,our,ref2,TM_CCORR_NORMED,0.5
89,2018-05-25,6,0.2330455259026688,our,ref1,TM_CCORR_NORMED,0.5
90,2018-05-25,6,0.30965463108320246,our,ref2,TM_CCORR_NORMED,0.5
91,2018-06-04,7,0.5119950472063148,our,ref1,TM_CCORR_NORMED,0.5
92,2018-06-04,7,0.3745550224423464,our,ref2,TM_CCORR_NORMED,0.5
93,2018-06-04,0,0.458416500332668,our,ref1,TM_CCORR_NORMED,0.5
94,2018-06-04,0,0.47123530716345086,our,ref2,TM_CCORR_NORMED,0.5
95,2018-06-04,5,0.16191446028513234,our,ref1,TM_CCORR_NORMED,0.5
96,2018-06-04,5,0.10034466551778165,our,ref2,TM_CCORR_NORMED,0.5
97,2018-06-05,6,0.19153359946773119,our,ref1,TM_CCORR_NORMED,0.5
98,2018-06-05,6,0.24139221556886226,our,ref2,TM_CCORR_NORMED,0.5
99,2018-06-05,7,0.22243884324374508,our,ref1,TM_CCORR_NORMED,0.5
100,2018-06-05,7,0.14134521654365695,our,ref2,TM_CCORR_NORMED,0.5
101,2018-06-07,8,0.34368737474949906,our,ref1,TM_CCORR_NORMED,0.5
102,2018-06-07,8,0.6943452121634573,our,ref2,TM_CCORR_NORMED,0.5
103,2018-06-07,9,0.17777306168647422,our,ref1,TM_CCORR_NORMED,0.5
104,2018-06-07,9,0.32548104131295985,our,ref2,TM_CCORR_NORMED,0.5
105,2018-06-08,10,0.12064049133581933,our,ref1,TM_CCORR_NORMED,0.5
106,2018-06-08,10,0.5738100460627331,our,ref2,TM_CCORR_NORMED,0.5
107,2018-06-08,11,0.2225763612217796,our,ref1,TM_CCORR_NORMED,0.5
108,2018-06-08,11,0.7565294378043382,our,ref2,TM_CCORR_NORMED,0.5
109,2018-06-08,12,0.2698977729098211,our,ref1,TM_CCORR_NORMED,0.5
110,2018-06-08,12,0.3751825483753195,our,ref2,TM_CCORR_NORMED,0.5
111,2018-02-14,0,0.036633663366336666,base,ref1,TM_CCORR_NORMED,0.5
112,2018-04-24,1,0.0172037422037421,base,ref1,TM_CCORR_NORMED,0.5
113,2018-04-24,1,0.12495049504950495,base,ref2,TM_CCORR_NORMED,0.5
114,2018-05-07,2,0.0850297029702971,base,ref1,TM_CCORR_NORMED,0.5
115,2018-05-07,2,0.2032734530938124,base,ref2,TM_CCORR_NORMED,0.5
116,2018-05-07,3,0.028262786596120026,base,ref1,TM_CCORR_NORMED,0.5
117,2018-05-07,3,0.11056910569105693,base,ref2,TM_CCORR_NORMED,0.5
118,2018-05-08,1,0.04797979797979801,base,ref1,TM_CCORR_NORMED,0.5
119,2018-05-08,1,0.09835858585858581,base,ref2,TM_CCORR_NORMED,0.5
120,2018-05-23,4,0.2556153246006653,base,ref1,TM_CCORR_NORMED,0.5
121,2018-05-23,4,0.011251180552704021,base,ref2,TM_CCORR_NORMED,0.5
122,2018-05-23,0,0.13751220962330657,base,ref1,TM_CCORR_NORMED,0.5
123,2018-05-23,0,0.18465197265044375,base,ref2,TM_CCORR_NORMED,0.5
124,2018-05-24,5,0.002009084556254259,base,ref1,TM_CCORR_NORMED,0.5
125,2018-05-24,5,0.024038461538461564,base,ref2,TM_CCORR_NORMED,0.5
126,2018-05-25,6,0.12052590266875984,base,ref1,TM_CCORR_NORMED,0.5
127,2018-05-25,6,0.04356357927786492,base,ref2,TM_CCORR_NORMED,0.5
128,2018-06-04,7,0.34267141309394833,base,ref1,TM_CCORR_NORMED,0.5
129,2018-06-04,7,0.14894495176185307,base,ref2,TM_CCORR_NORMED,0.5
130,2018-06-04,0,0.35848303393213565,base,ref1,TM_CCORR_NORMED,0.5
131,2018-06-04,0,0.25149700598802394,base,ref2,TM_CCORR_NORMED,0.5
132,2018-06-04,5,0.009125802913990344,base,ref1,TM_CCORR_NORMED,0.5
133,2018-06-04,5,0.016919943600188003,base,ref2,TM_CCORR_NORMED,0.5
134,2018-06-05,6,0.007485029940119792,base,ref1,TM_CCORR_NORMED,0.5
135,2018-06-05,6,0.03297571523619425,base,ref2,TM_CCORR_NORMED,0.5
136,2018-06-05,7,0.0,base,ref1,TM_CCORR_NORMED,0.5
137,2018-06-05,7,0.0014389825001160927,base,ref2,TM_CCORR_NORMED,0.5
138,2018-06-07,8,0.07802561645029182,base,ref1,TM_CCORR_NORMED,0.5
139,2018-06-07,8,0.4486364032412652,base,ref2,TM_CCORR_NORMED,0.5
140,2018-06-07,9,0.009443972835314063,base,ref1,TM_CCORR_NORMED,0.5
141,2018-06-07,9,0.18046123372948508,base,ref2,TM_CCORR_NORMED,0.5
142,2018-06-08,10,0.00557139723623612,base,ref1,TM_CCORR_NORMED,0.5
143,2018-06-08,10,0.131432331651678,base,ref2,TM_CCORR_NORMED,0.5
144,2018-06-08,11,0.17339530765825595,base,ref1,TM_CCORR_NORMED,0.5
145,2018-06-08,11,0.6667109340416113,base,ref2,TM_CCORR_NORMED,0.5
146,2018-06-08,12,0.20591456736035052,base,ref1,TM_CCORR_NORMED,0.5
147,2018-06-08,12,0.22120299379335517,base,ref2,TM_CCORR_NORMED,0.5
148,2018-02-14,0,0.4663366336633663,our,ref1,TM_CCOEFF_NORMED,1
149,2018-04-24,1,0.34173596673596673,our,ref1,TM_CCOEFF_NORMED,1
150,2018-04-24,1,0.34415841584158424,our,ref2,TM_CCOEFF_NORMED,1
151,2018-05-07,2,0.18657425742574263,our,ref1,TM_CCOEFF_NORMED,1
152,2018-05-07,2,0.6068263473053892,our,ref2,TM_CCOEFF_NORMED,1
153,2018-05-07,3,0.2188271604938271,our,ref1,TM_CCOEFF_NORMED,1
154,2018-05-07,3,0.49399277326106594,our,ref2,TM_CCOEFF_NORMED,1
155,2018-05-08,1,0.19747474747474747,our,ref1,TM_CCOEFF_NORMED,1
156,2018-05-08,1,0.5967171717171718,our,ref2,TM_CCOEFF_NORMED,1
157,2018-05-23,4,0.7908676549090461,our,ref1,TM_CCOEFF_NORMED,1
158,2018-05-23,4,0.3794604360859032,our,ref2,TM_CCOEFF_NORMED,1
159,2018-05-23,0,0.3600458657153778,our,ref1,TM_CCOEFF_NORMED,1
160,2018-05-23,0,0.4513101456661146,our,ref2,TM_CCOEFF_NORMED,1
161,2018-05-24,5,0.4333071278825996,our,ref1,TM_CCOEFF_NORMED,1
162,2018-05-24,5,0.38971828609986503,our,ref2,TM_CCOEFF_NORMED,1
163,2018-05-25,6,0.4249607535321821,our,ref1,TM_CCOEFF_NORMED,1
164,2018-05-25,6,0.5998037676609105,our,ref2,TM_CCOEFF_NORMED,1
165,2018-06-04,7,0.733890522622917,our,ref1,TM_CCOEFF_NORMED,1
166,2018-06-04,7,0.6471134499303512,our,ref2,TM_CCOEFF_NORMED,1
167,2018-06-04,0,0.8658682634730539,our,ref1,TM_CCOEFF_NORMED,1
168,2018-06-04,0,0.7049013084941229,our,ref2,TM_CCOEFF_NORMED,1
169,2018-06-04,5,0.3658937803540655,our,ref1,TM_CCOEFF_NORMED,1
170,2018-06-04,5,0.29519818267272435,our,ref2,TM_CCOEFF_NORMED,1
171,2018-06-05,6,0.5562208915502329,our,ref1,TM_CCOEFF_NORMED,1
172,2018-06-05,6,0.5399617431803061,our,ref2,TM_CCOEFF_NORMED,1
173,2018-06-05,7,0.4141020285011373,our,ref1,TM_CCOEFF_NORMED,1
174,2018-06-05,7,0.2711785730863854,our,ref2,TM_CCOEFF_NORMED,1
175,2018-06-07,8,0.8452992942406552,our,ref1,TM_CCOEFF_NORMED,1
176,2018-06-07,8,0.883201184978653,our,ref2,TM_CCOEFF_NORMED,1
177,2018-06-07,9,0.5081352574985851,our,ref1,TM_CCOEFF_NORMED,1
178,2018-06-07,9,0.624221844934918,our,ref2,TM_CCOEFF_NORMED,1
179,2018-06-08,10,0.307962272428164,our,ref1,TM_CCOEFF_NORMED,1
180,2018-06-08,10,0.8708927396358851,our,ref2,TM_CCOEFF_NORMED,1
181,2018-06-08,11,0.5700752545374059,our,ref1,TM_CCOEFF_NORMED,1
182,2018-06-08,11,0.8917662682602921,our,ref2,TM_CCOEFF_NORMED,1
183,2018-06-08,12,0.3973621759766338,our,ref1,TM_CCOEFF_NORMED,1
184,2018-06-08,12,0.4385268346111719,our,ref2,TM_CCOEFF_NORMED,1
185,2018-02-14,0,0.16383533090151114,base,ref1,TM_CCOEFF_NORMED,1
186,2018-04-24,1,0.12952182952182945,base,ref1,TM_CCOEFF_NORMED,1
187,2018-04-24,1,0.245990099009901,base,ref2,TM_CCOEFF_NORMED,1
188,2018-05-07,2,0.20316831683168313,base,ref1,TM_CCOEFF_NORMED,1
189,2018-05-07,2,0.500319361277445,base,ref2,TM_CCOEFF_NORMED,1
190,2018-05-07,3,0.11022927689594364,base,ref1,TM_CCOEFF_NORMED,1
191,2018-05-07,3,0.3651309846431797,base,ref2,TM_CCOEFF_NORMED,1
192,2018-05-08,1,0.1307239057239058,base,ref1,TM_CCOEFF_NORMED,1
193,2018-05-08,1,0.23943602693602684,base,ref2,TM_CCOEFF_NORMED,1
194,2018-05-23,4,0.5642836611505769,base,ref1,TM_CCOEFF_NORMED,1
195,2018-05-23,4,0.09699010388863805,base,ref2,TM_CCOEFF_NORMED,1
196,2018-05-23,0,0.2920541894933536,base,ref1,TM_CCOEFF_NORMED,1
197,2018-05-23,0,0.3629337070539772,base,ref2,TM_CCOEFF_NORMED,1
198,2018-05-24,5,0.02563766596785466,base,ref1,TM_CCOEFF_NORMED,1
199,2018-05-24,5,0.062246963562753055,base,ref2,TM_CCOEFF_NORMED,1
200,2018-05-25,6,0.3450156985871272,base,ref1,TM_CCOEFF_NORMED,1
201,2018-05-25,6,0.4193092621664051,base,ref2,TM_CCOEFF_NORMED,1
202,2018-06-04,7,0.5870608264974462,base,ref1,TM_CCOEFF_NORMED,1
203,2018-06-04,7,0.3359129133777021,base,ref2,TM_CCOEFF_NORMED,1
204,2018-06-04,0,0.6382346418274563,base,ref1,TM_CCOEFF_NORMED,1
205,2018-06-04,0,0.4351740962519405,base,ref2,TM_CCOEFF_NORMED,1
206,2018-06-04,5,0.05052483158389465,base,ref1,TM_CCOEFF_NORMED,1
207,2018-06-04,5,0.023499921666927714,base,ref2,TM_CCOEFF_NORMED,1
208,2018-06-05,6,0.018712574850299313,base,ref1,TM_CCOEFF_NORMED,1
209,2018-06-05,6,0.07784431137724557,base,ref2,TM_CCOEFF_NORMED,1
210,2018-06-05,7,0.00046418790326319126,base,ref1,TM_CCOEFF_NORMED,1
211,2018-06-05,7,0.08271828436150952,base,ref2,TM_CCOEFF_NORMED,1
212,2018-06-07,8,0.3328831576195871,base,ref1,TM_CCOEFF_NORMED,1
213,2018-06-07,8,0.7625250501002003,base,ref2,TM_CCOEFF_NORMED,1
214,2018-06-07,9,0.0005305602716468849,base,ref1,TM_CCOEFF_NORMED,1
215,2018-06-07,9,0.49465902659875494,base,ref2,TM_CCOEFF_NORMED,1
216,2018-06-08,10,0.03075235797323972,base,ref1,TM_CCOEFF_NORMED,1
217,2018-06-08,10,0.49541566132923887,base,ref2,TM_CCOEFF_NORMED,1
218,2018-06-08,11,0.5287295263390881,base,ref1,TM_CCOEFF_NORMED,1
219,2018-06-08,11,0.8923417441345728,base,ref2,TM_CCOEFF_NORMED,1
220,2018-06-08,12,0.35348162475822054,base,ref1,TM_CCOEFF_NORMED,1
221,2018-06-08,12,0.45869843008397226,base,ref2,TM_CCOEFF_NORMED,1
222,2018-02-14,0,0.432725377800938,our,ref1,TM_CCORR_NORMED,1
223,2018-04-24,1,0.3147609147609147,our,ref1,TM_CCORR_NORMED,1
224,2018-04-24,1,0.3178712871287128,our,ref2,TM_CCORR_NORMED,1
225,2018-05-07,2,0.2218217821782179,our,ref1,TM_CCORR_NORMED,1
226,2018-05-07,2,0.5941317365269461,our,ref2,TM_CCORR_NORMED,1
227,2018-05-07,3,0.1991622574955909,our,ref1,TM_CCORR_NORMED,1
228,2018-05-07,3,0.4396567299006323,our,ref2,TM_CCORR_NORMED,1
229,2018-05-08,1,0.21565656565656566,our,ref1,TM_CCORR_NORMED,1
230,2018-05-08,1,0.5755050505050505,our,ref2,TM_CCORR_NORMED,1
231,2018-05-23,4,0.761343571633885,our,ref1,TM_CCORR_NORMED,1
232,2018-05-23,4,0.35486387714039336,our,ref2,TM_CCORR_NORMED,1
233,2018-05-23,0,0.31464730114239603,our,ref1,TM_CCORR_NORMED,1
234,2018-05-23,0,0.4406081454113051,our,ref2,TM_CCORR_NORMED,1
235,2018-05-24,5,0.38220649895178194,our,ref1,TM_CCORR_NORMED,1
236,2018-05-24,5,0.3710779352226721,our,ref2,TM_CCORR_NORMED,1
237,2018-05-25,6,0.4055729984301413,our,ref1,TM_CCORR_NORMED,1
238,2018-05-25,6,0.5791208791208791,our,ref2,TM_CCORR_NORMED,1
239,2018-06-04,7,0.6905019862766342,our,ref1,TM_CCORR_NORMED,1
240,2018-06-04,7,0.6231233555177217,our,ref2,TM_CCORR_NORMED,1
241,2018-06-04,0,0.6821468174761588,our,ref1,TM_CCORR_NORMED,1
242,2018-06-04,0,0.6925260589931248,our,ref2,TM_CCORR_NORMED,1
243,2018-06-04,5,0.2956290145699515,our,ref1,TM_CCORR_NORMED,1
244,2018-06-04,5,0.20867930440231863,our,ref2,TM_CCORR_NORMED,1
245,2018-06-05,6,0.4616184298070526,our,ref1,TM_CCORR_NORMED,1
246,2018-06-05,6,0.49442781104457756,our,ref2,TM_CCORR_NORMED,1
247,2018-06-05,7,0.3895464884185118,our,ref1,TM_CCORR_NORMED,1
248,2018-06-05,7,0.26064150768230976,our,ref2,TM_CCORR_NORMED,1
249,2018-06-07,8,0.6420231767883593,our,ref1,TM_CCORR_NORMED,1
250,2018-06-07,8,0.8767099416223751,our,ref2,TM_CCORR_NORMED,1
251,2018-06-07,9,0.36612195812110915,our,ref1,TM_CCORR_NORMED,1
252,2018-06-07,9,0.6273344651952462,our,ref2,TM_CCORR_NORMED,1
253,2018-06-08,10,0.27317394165387143,our,ref1,TM_CCORR_NORMED,1
254,2018-06-08,10,0.8467646413687212,our,ref2,TM_CCORR_NORMED,1
255,2018-06-08,11,0.4510845506861443,our,ref1,TM_CCORR_NORMED,1
256,2018-06-08,11,0.8924302788844621,our,ref2,TM_CCORR_NORMED,1
257,2018-06-08,12,0.35971157356699524,our,ref1,TM_CCORR_NORMED,1
258,2018-06-08,12,0.4822928075940124,our,ref2,TM_CCORR_NORMED,1
259,2018-02-14,0,0.14236581552892136,base,ref1,TM_CCORR_NORMED,1
260,2018-04-24,1,0.08757796257796246,base,ref1,TM_CCORR_NORMED,1
261,2018-04-24,1,0.22346534653465344,base,ref2,TM_CCORR_NORMED,1
262,2018-05-07,2,0.1765544554455445,base,ref1,TM_CCORR_NORMED,1
263,2018-05-07,2,0.3081037924151697,base,ref2,TM_CCORR_NORMED,1
264,2018-05-07,3,0.05180776014109356,base,ref1,TM_CCORR_NORMED,1
265,2018-05-07,3,0.22994579945799454,base,ref2,TM_CCORR_NORMED,1
266,2018-05-08,1,0.12537878787878787,base,ref1,TM_CCORR_NORMED,1
267,2018-05-08,1,0.23484848484848486,base,ref2,TM_CCORR_NORMED,1
268,2018-05-23,4,0.36861988256067013,base,ref1,TM_CCORR_NORMED,1
269,2018-05-23,4,0.05091775140639765,base,ref2,TM_CCORR_NORMED,1
270,2018-05-23,0,0.19123455217225127,base,ref1,TM_CCORR_NORMED,1
271,2018-05-23,0,0.3605130165201512,base,ref2,TM_CCORR_NORMED,1
272,2018-05-24,5,0.007817959468902846,base,ref1,TM_CCORR_NORMED,1
273,2018-05-24,5,0.06637989203778671,base,ref2,TM_CCORR_NORMED,1
274,2018-05-25,6,0.21636577708006277,base,ref1,TM_CCORR_NORMED,1
275,2018-05-25,6,0.11538461538461542,base,ref2,TM_CCORR_NORMED,1
276,2018-06-04,7,0.4061806737863076,base,ref1,TM_CCORR_NORMED,1
277,2018-06-04,7,0.39338595676623844,base,ref2,TM_CCORR_NORMED,1
278,2018-06-04,0,0.433754712796629,base,ref1,TM_CCORR_NORMED,1
279,2018-06-04,0,0.4141051230871591,base,ref2,TM_CCORR_NORMED,1
280,2018-06-04,5,0.02706407645307851,base,ref1,TM_CCORR_NORMED,1
281,2018-06-04,5,0.03172489425035252,base,ref2,TM_CCORR_NORMED,1
282,2018-06-05,6,0.02332834331337319,base,ref1,TM_CCORR_NORMED,1
283,2018-06-05,6,0.09460246174318032,base,ref2,TM_CCORR_NORMED,1
284,2018-06-05,7,9.283758065270487e-05,base,ref1,TM_CCORR_NORMED,1
285,2018-06-05,7,0.005245323306874661,base,ref2,TM_CCORR_NORMED,1
286,2018-06-07,8,0.14158752287183063,base,ref1,TM_CCORR_NORMED,1
287,2018-06-07,8,0.7367779036333537,base,ref2,TM_CCORR_NORMED,1
288,2018-06-07,9,0.030100452744765138,base,ref1,TM_CCORR_NORMED,1
289,2018-06-07,9,0.430921052631579,base,ref2,TM_CCORR_NORMED,1
290,2018-06-08,10,0.018688308839657775,base,ref1,TM_CCORR_NORMED,1
291,2018-06-08,10,0.2457117788988813,base,ref2,TM_CCORR_NORMED,1
292,2018-06-08,11,0.2968570163789288,base,ref1,TM_CCORR_NORMED,1
293,2018-06-08,11,0.8772465692784418,base,ref2,TM_CCORR_NORMED,1
294,2018-06-08,12,0.2861902154070829,base,ref1,TM_CCORR_NORMED,1
295,2018-06-08,12,0.3040799561883899,base,ref2,TM_CCORR_NORMED,1
296,2018-02-14,0,0.9062011464304325,our,ref1,TM_CCOEFF_NORMED,2
297,2018-04-24,1,0.7069646569646569,our,ref1,TM_CCOEFF_NORMED,2
298,2018-04-24,1,0.7436633663366337,our,ref2,TM_CCOEFF_NORMED,2
299,2018-05-07,2,0.5229862475442043,our,ref1,TM_CCOEFF_NORMED,2
300,2018-05-07,2,0.8422355289421157,our,ref2,TM_CCOEFF_NORMED,2
301,2018-05-07,3,0.6561287477954145,our,ref1,TM_CCOEFF_NORMED,2
302,2018-05-07,3,0.7911020776874436,our,ref2,TM_CCOEFF_NORMED,2
303,2018-05-08,1,0.6698232323232323,our,ref1,TM_CCOEFF_NORMED,2
304,2018-05-08,1,0.911952861952862,our,ref2,TM_CCOEFF_NORMED,2
305,2018-05-23,4,0.9403769556112184,our,ref1,TM_CCOEFF_NORMED,2
306,2018-05-23,4,0.7723894386728534,our,ref2,TM_CCOEFF_NORMED,2
307,2018-05-23,0,0.6356648405317025,our,ref1,TM_CCOEFF_NORMED,2
308,2018-05-23,0,0.8175139083535057,our,ref2,TM_CCOEFF_NORMED,2
309,2018-05-24,5,0.8062543675751223,our,ref1,TM_CCOEFF_NORMED,2
310,2018-05-24,5,0.7268049932523617,our,ref2,TM_CCOEFF_NORMED,2
311,2018-05-25,6,0.8483124018838304,our,ref1,TM_CCOEFF_NORMED,2
312,2018-05-25,6,0.7747252747252747,our,ref2,TM_CCOEFF_NORMED,2
313,2018-06-04,7,0.7937367796522726,our,ref1,TM_CCOEFF_NORMED,2
314,2018-06-04,7,0.8255687973997833,our,ref2,TM_CCOEFF_NORMED,2
315,2018-06-04,0,0.9621645597693502,our,ref1,TM_CCOEFF_NORMED,2
316,2018-06-04,0,0.8959858061654469,our,ref2,TM_CCOEFF_NORMED,2
317,2018-06-04,5,0.7555224815917281,our,ref1,TM_CCOEFF_NORMED,2
318,2018-06-04,5,0.6726460911796961,our,ref2,TM_CCOEFF_NORMED,2
319,2018-06-05,6,0.89416999334664,our,ref1,TM_CCOEFF_NORMED,2
320,2018-06-05,6,0.7885063206919495,our,ref2,TM_CCOEFF_NORMED,2
321,2018-06-05,7,0.7584366151418094,our,ref1,TM_CCOEFF_NORMED,2
322,2018-06-05,7,0.6163486979529313,our,ref2,TM_CCOEFF_NORMED,2
323,2018-06-07,8,0.9775202579071186,our,ref1,TM_CCOEFF_NORMED,2
324,2018-06-07,8,0.9700705759344777,our,ref2,TM_CCOEFF_NORMED,2
325,2018-06-07,9,0.8657682512733447,our,ref1,TM_CCOEFF_NORMED,2
326,2018-06-07,9,0.9041454442558008,our,ref2,TM_CCOEFF_NORMED,2
327,2018-06-08,10,0.6116253564378153,our,ref1,TM_CCOEFF_NORMED,2
328,2018-06-08,10,0.9628427286685677,our,ref2,TM_CCOEFF_NORMED,2
329,2018-06-08,11,0.8841965471447544,our,ref1,TM_CCOEFF_NORMED,2
330,2018-06-08,11,0.9358123063302346,our,ref2,TM_CCOEFF_NORMED,2
331,2018-06-08,12,0.6894395764877692,our,ref1,TM_CCOEFF_NORMED,2
332,2018-06-08,12,0.6174698795180722,our,ref2,TM_CCOEFF_NORMED,2
333,2018-02-14,0,0.48665971860343926,base,ref1,TM_CCOEFF_NORMED,2
334,2018-04-24,1,0.34823284823284817,base,ref1,TM_CCOEFF_NORMED,2
335,2018-04-24,1,0.48495049504950494,base,ref2,TM_CCOEFF_NORMED,2
336,2018-05-07,2,0.5503366336633664,base,ref1,TM_CCOEFF_NORMED,2
337,2018-05-07,2,0.8067465069860279,base,ref2,TM_CCOEFF_NORMED,2
338,2018-05-07,3,0.15749559082892417,base,ref1,TM_CCOEFF_NORMED,2
339,2018-05-07,3,0.5705962059620596,base,ref2,TM_CCOEFF_NORMED,2
340,2018-05-08,1,0.531060606060606,base,ref1,TM_CCOEFF_NORMED,2
341,2018-05-08,1,0.5756313131313131,base,ref2,TM_CCOEFF_NORMED,2
342,2018-05-23,4,0.8508602636225516,base,ref1,TM_CCOEFF_NORMED,2
343,2018-05-23,4,0.2847698435511026,base,ref2,TM_CCOEFF_NORMED,2
344,2018-05-23,0,0.422049517985306,base,ref1,TM_CCOEFF_NORMED,2
345,2018-05-23,0,0.6442009597825624,base,ref2,TM_CCOEFF_NORMED,2
346,2018-05-24,5,0.05559923130677846,base,ref1,TM_CCOEFF_NORMED,2
347,2018-05-24,5,0.1681005398110661,base,ref2,TM_CCOEFF_NORMED,2
348,2018-05-25,6,0.6893249607535321,base,ref1,TM_CCOEFF_NORMED,2
349,2018-05-25,6,0.5856750392464678,base,ref2,TM_CCOEFF_NORMED,2
350,2018-06-04,7,0.7047928597224372,base,ref1,TM_CCOEFF_NORMED,2
351,2018-06-04,7,0.5611618428519838,base,ref2,TM_CCOEFF_NORMED,2
352,2018-06-04,0,0.7514304723885562,base,ref1,TM_CCOEFF_NORMED,2
353,2018-06-04,0,0.7985362608117099,base,ref2,TM_CCOEFF_NORMED,2
354,2018-06-04,5,0.1362212125959581,base,ref1,TM_CCOEFF_NORMED,2
355,2018-06-04,5,0.09470468431771895,base,ref2,TM_CCOEFF_NORMED,2
356,2018-06-05,6,0.04628243512974051,base,ref1,TM_CCOEFF_NORMED,2
357,2018-06-05,6,0.17905854956753153,base,ref2,TM_CCOEFF_NORMED,2
358,2018-06-05,7,0.0021816831453371766,base,ref1,TM_CCOEFF_NORMED,2
359,2018-06-05,7,0.16070185210973398,base,ref2,TM_CCOEFF_NORMED,2
360,2018-06-07,8,0.5957131654613574,base,ref1,TM_CCOEFF_NORMED,2
361,2018-06-07,8,0.9577415700967151,base,ref2,TM_CCOEFF_NORMED,2
362,2018-06-07,9,0.0030065082059989034,base,ref1,TM_CCOEFF_NORMED,2
363,2018-06-07,9,0.793010752688172,base,ref2,TM_CCOEFF_NORMED,2
364,2018-06-08,10,0.07321781092344815,base,ref1,TM_CCOEFF_NORMED,2
365,2018-06-08,10,0.6412371134020618,base,ref2,TM_CCOEFF_NORMED,2
366,2018-06-08,11,0.7953519256308101,base,ref1,TM_CCOEFF_NORMED,2
367,2018-06-08,11,0.9393094289508632,base,ref2,TM_CCOEFF_NORMED,2
368,2018-06-08,12,0.5948338809784592,base,ref1,TM_CCOEFF_NORMED,2
369,2018-06-08,12,0.6920865279299013,base,ref2,TM_CCOEFF_NORMED,2
370,2018-02-14,0,0.8907243355914539,our,ref1,TM_CCORR_NORMED,2
371,2018-04-24,1,0.6844074844074844,our,ref1,TM_CCORR_NORMED,2
372,2018-04-24,1,0.7011386138613861,our,ref2,TM_CCORR_NORMED,2
373,2018-05-07,2,0.6188118811881189,our,ref1,TM_CCORR_NORMED,2
374,2018-05-07,2,0.8328942115768463,our,ref2,TM_CCORR_NORMED,2
375,2018-05-07,3,0.6,our,ref1,TM_CCORR_NORMED,2
376,2018-05-07,3,0.7024390243902439,our,ref2,TM_CCORR_NORMED,2
377,2018-05-08,1,0.6650252525252525,our,ref1,TM_CCORR_NORMED,2
378,2018-05-08,1,0.9067340067340067,our,ref2,TM_CCORR_NORMED,2
379,2018-05-23,4,0.916848026937133,our,ref1,TM_CCORR_NORMED,2
380,2018-05-23,4,0.7563339218987394,our,ref2,TM_CCORR_NORMED,2
381,2018-05-23,0,0.5099163375376906,our,ref1,TM_CCORR_NORMED,2
382,2018-05-23,0,0.8080010192381195,our,ref2,TM_CCORR_NORMED,2
383,2018-05-24,5,0.7487770789657582,our,ref1,TM_CCORR_NORMED,2
384,2018-05-24,5,0.7035678137651822,our,ref2,TM_CCORR_NORMED,2
385,2018-05-25,6,0.8410125588697017,our,ref1,TM_CCORR_NORMED,2
386,2018-05-25,6,0.7684850863422292,our,ref2,TM_CCORR_NORMED,2
387,2018-06-04,7,0.7591188154568437,our,ref1,TM_CCORR_NORMED,2
388,2018-06-04,7,0.805602847856369,our,ref2,TM_CCORR_NORMED,2
389,2018-06-04,0,0.9235307163450877,our,ref1,TM_CCORR_NORMED,2
390,2018-06-04,0,0.8872920825016634,our,ref2,TM_CCORR_NORMED,2
391,2018-06-04,5,0.7007284975716748,our,ref1,TM_CCORR_NORMED,2
392,2018-06-04,5,0.4269544101519661,our,ref2,TM_CCORR_NORMED,2
393,2018-06-05,6,0.8301729873586161,our,ref1,TM_CCORR_NORMED,2
394,2018-06-05,6,0.7559048569527611,our,ref2,TM_CCORR_NORMED,2
395,2018-06-05,7,0.7379659286079006,our,ref1,TM_CCORR_NORMED,2
396,2018-06-05,7,0.5650559346423432,our,ref2,TM_CCORR_NORMED,2
397,2018-06-07,8,0.929075542389126,our,ref1,TM_CCORR_NORMED,2
398,2018-06-07,8,0.9673259562603468,our,ref2,TM_CCORR_NORMED,2
399,2018-06-07,9,0.7612478777589133,our,ref1,TM_CCORR_NORMED,2
400,2018-06-07,9,0.8974603848330504,our,ref2,TM_CCORR_NORMED,2
401,2018-06-08,10,0.532353586312788,our,ref1,TM_CCORR_NORMED,2
402,2018-06-08,10,0.9507786795349857,our,ref2,TM_CCORR_NORMED,2
403,2018-06-08,11,0.8123505976095617,our,ref1,TM_CCORR_NORMED,2
404,2018-06-08,11,0.9389110225763613,our,ref2,TM_CCORR_NORMED,2
405,2018-06-08,12,0.6384629426798101,our,ref1,TM_CCORR_NORMED,2
406,2018-06-08,12,0.646266885724717,our,ref2,TM_CCORR_NORMED,2
407,2018-02-14,0,0.32850442939030744,base,ref1,TM_CCORR_NORMED,2
408,2018-04-24,1,0.24708939708939703,base,ref1,TM_CCORR_NORMED,2
409,2018-04-24,1,0.4064851485148515,base,ref2,TM_CCORR_NORMED,2
410,2018-05-07,2,0.2922772277227723,base,ref1,TM_CCORR_NORMED,2
411,2018-05-07,2,0.49676646706586824,base,ref2,TM_CCORR_NORMED,2
412,2018-05-07,3,0.08461199294532629,base,ref1,TM_CCORR_NORMED,2
413,2018-05-07,3,0.30925925925925923,base,ref2,TM_CCORR_NORMED,2
414,2018-05-08,1,0.3488215488215488,base,ref1,TM_CCORR_NORMED,2
415,2018-05-08,1,0.532912457912458,base,ref2,TM_CCORR_NORMED,2
416,2018-05-23,4,0.5354165811193693,base,ref1,TM_CCORR_NORMED,2
417,2018-05-23,4,0.1490986736747013,base,ref2,TM_CCORR_NORMED,2
418,2018-05-23,0,0.22130207669766844,base,ref1,TM_CCORR_NORMED,2
419,2018-05-23,0,0.6366840786512082,base,ref2,TM_CCORR_NORMED,2
420,2018-05-24,5,0.017688679245282946,base,ref1,TM_CCORR_NORMED,2
421,2018-05-24,5,0.11968623481781382,base,ref2,TM_CCORR_NORMED,2
422,2018-05-25,6,0.43222135007849294,base,ref1,TM_CCORR_NORMED,2
423,2018-05-25,6,0.16456043956043953,base,ref2,TM_CCORR_NORMED,2
424,2018-06-04,7,0.4593716143011918,base,ref1,TM_CCORR_NORMED,2
425,2018-06-04,7,0.6245679203425683,base,ref2,TM_CCORR_NORMED,2
426,2018-06-04,0,0.5051230871590153,base,ref1,TM_CCORR_NORMED,2
427,2018-06-04,0,0.7771567975160789,base,ref2,TM_CCORR_NORMED,2
428,2018-06-04,5,0.04233902553658153,base,ref1,TM_CCORR_NORMED,2
429,2018-06-04,5,0.09740717530941556,base,ref2,TM_CCORR_NORMED,2
430,2018-06-05,6,0.050939787092481814,base,ref1,TM_CCORR_NORMED,2
431,2018-06-05,6,0.14437791084497675,base,ref2,TM_CCORR_NORMED,2
432,2018-06-05,7,0.000649863064568601,base,ref1,TM_CCORR_NORMED,2
433,2018-06-05,7,0.028826068792647153,base,ref2,TM_CCORR_NORMED,2
434,2018-06-07,8,0.1832796026836282,base,ref1,TM_CCORR_NORMED,2
435,2018-06-07,8,0.9491591879410995,base,ref2,TM_CCORR_NORMED,2
436,2018-06-07,9,0.07551641199773629,base,ref1,TM_CCORR_NORMED,2
437,2018-06-07,9,0.6688950198075835,base,ref2,TM_CCORR_NORMED,2
438,2018-06-08,10,0.04040359728010523,base,ref1,TM_CCORR_NORMED,2
439,2018-06-08,10,0.316779995613073,base,ref2,TM_CCORR_NORMED,2
440,2018-06-08,11,0.47826471890216915,base,ref1,TM_CCORR_NORMED,2
441,2018-06-08,11,0.9281983178397522,base,ref2,TM_CCORR_NORMED,2
442,2018-06-08,12,0.35469149324571003,base,ref1,TM_CCORR_NORMED,2
443,2018-06-08,12,0.5077126688572472,base,ref2,TM_CCORR_NORMED,2


==> S2_Supporting_Information.csv <==
probandID,trialID,imgID,reconstructionRate,choice,method_simMeasure,method_threashold,timePoint,x,y,z,axis,decisionTime
10,0,0,0.8,base,cv2.TM_CCOEFF_NORMED,1.0,115,23,83,91,0,55.69868326187134
10,1,1,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,71,15,79,80,0,6.49066424369812
10,2,2,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,23,13,97,89,0,18.354209899902344
10,3,3,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,393,14,57,60,0,12.446122169494629
10,4,4,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,437,14,67,68,1,13.062324285507202
10,5,5,0.8,base,cv2.TM_CCOEFF_NORMED,1.0,344,16,61,82,1,12.768749952316284
10,6,6,0.8,base,cv2.TM_CCOEFF_NORMED,1.0,485,13,87,78,1,0.2745070457458496
10,7,7,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,154,15,58,80,1,7.8477866649627686
10,8,8,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,183,8,82,81,2,13.968674659729004
10,9,9,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,473,13,73,62,2,10.704254150390625
10,10,10,0.8,base,cv2.TM_CCOEFF_NORMED,1.0,283,16,64,88,2,7.866687297821045
10,11,11,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,279,18,91,73,2,9.937505960464478
10,12,12,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,267,21,76,83,2,7.24748420715332
10,13,13,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,147,24,83,65,2,10.077208757400513
10,14,14,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,77,7,70,71,2,10.05533218383789
10,15,15,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,252,5,60,80,2,5.548234701156616
10,16,16,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,368,12,39,63,2,46.63167452812195
10,17,17,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,161,8,75,92,2,5.929215908050537
10,18,18,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,489,17,88,74,2,5.968362331390381
10,19,19,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,275,21,70,65,2,15.369181394577026
10,20,20,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,128,6,87,87,2,7.75364351272583
10,21,21,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,68,18,76,78,2,4.768110990524292
10,22,22,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,508,19,88,79,2,8.109516382217407
10,23,23,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,203,13,77,70,2,9.360617399215698
10,24,24,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,117,27,93,93,2,11.753085613250732
10,25,25,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,193,7,71,74,2,24.846688270568848
10,26,26,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,248,22,88,90,2,22.809574842453003
10,27,27,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,79,15,61,57,2,7.140578031539917
10,28,28,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,199,6,67,55,2,12.153322696685791
10,29,29,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,133,9,79,74,2,7.091228246688843
10,30,30,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,438,5,95,84,2,9.630610466003418
10,31,31,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,338,20,59,92,2,13.878380060195923
10,32,32,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,59,11,106,79,2,19.93724751472473
10,33,33,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,67,9,74,73,2,25.446650981903076
10,34,34,0.8,base,cv2.TM_CCOEFF_NORMED,1.0,351,11,77,81,2,9.162704706192017
10,35,35,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,258,20,90,73,2,6.6442930698394775
10,36,36,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,115,14,99,79,2,12.740644216537476
10,37,37,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,185,9,62,66,2,16.47056269645691
10,38,38,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,243,8,68,80,2,18.03176498413086
10,39,39,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,438,15,52,90,2,10.399861812591553
10,40,40,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,44,12,50,80,2,4.168831825256348
10,41,41,0.8,base,cv2.TM_CCOEFF_NORMED,1.0,163,17,69,93,2,8.683099269866943
10,42,42,0.8,base,cv2.TM_CCOEFF_NORMED,1.0,485,12,89,101,2,12.024949789047241
10,43,43,0.8,base,cv2.TM_CCOEFF_NORMED,1.0,299,21,79,72,2,19.401023626327515
10,44,44,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,128,14,77,75,2,8.737800359725952
10,45,45,0.8,base,cv2.TM_CCOEFF_NORMED,1.0,132,5,70,61,2,9.38031530380249
10,46,46,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,455,14,97,82,2,6.051416873931885
10,47,47,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,20,8,89,72,2,12.138681650161743
11,0,0,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,116,18,95,75,0,133.80963397026062
11,1,1,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,204,9,88,82,0,70.68349099159241
11,2,2,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,472,7,91,72,0,20.831273794174194
11,3,3,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,42,5,45,74,0,29.815309286117554
11,4,4,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,498,7,60,98,1,36.80081343650818
11,5,5,0.8,base,cv2.TM_CCOEFF_NORMED,1.0,344,13,82,92,1,18.056285619735718
11,6,6,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,485,21,79,97,1,11.062374353408813
11,7,7,0.8,base,cv2.TM_CCOEFF_NORMED,1.0,307,5,59,73,1,10.122464895248413
11,8,8,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,128,7,72,69,2,12.929489612579346
11,9,9,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,499,5,65,56,2,11.0018150806427
11,10,10,0.8,base,cv2.TM_CCOEFF_NORMED,1.0,276,13,78,73,2,14.062888860702515
11,11,11,0.8,base,cv2.TM_CCOEFF_NORMED,1.0,37,20,83,81,2,11.231266260147095
11,12,12,0.8,base,cv2.TM_CCOEFF_NORMED,1.0,267,25,79,77,2,23.03178644180298
11,13,13,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,49,10,76,78,2,14.01780390739441
11,14,14,0.8,base,cv2.TM_CCOEFF_NORMED,1.0,421,10,76,75,2,15.87790298461914
11,15,15,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,109,7,49,84,2,29.61536455154419
11,16,16,0.8,base,cv2.TM_CCOEFF_NORMED,1.0,498,12,42,84,2,18.092076063156128
11,17,17,0.8,base,cv2.TM_CCOEFF_NORMED,1.0,135,10,56,91,2,12.365922451019287
11,18,18,0.8,base,cv2.TM_CCOEFF_NORMED,1.0,231,12,84,99,2,10.205144882202148
11,19,19,0.8,base,cv2.TM_CCOEFF_NORMED,1.0,286,9,69,85,2,49.478519916534424
11,20,20,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,183,14,92,68,2,10.646991729736328
11,21,21,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,316,11,78,69,2,17.998382329940796
11,22,22,0.8,base,cv2.TM_CCOEFF_NORMED,1.0,150,7,75,73,2,12.967275619506836
11,23,23,0.8,base,cv2.TM_CCOEFF_NORMED,1.0,239,20,92,79,2,11.383460760116577
11,24,24,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,117,9,90,92,2,8.259161949157715
11,25,25,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,193,21,93,81,2,11.463159322738647
11,26,26,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,117,12,75,77,2,6.784260988235474
11,27,27,0.8,base,cv2.TM_CCOEFF_NORMED,1.0,433,16,39,79,2,6.7385876178741455
11,28,28,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,30,10,63,71,2,7.693789958953857
11,29,29,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,60,10,73,70,2,10.705398797988892
11,30,30,0.8,base,cv2.TM_CCOEFF_NORMED,1.0,57,14,86,73,2,7.985108375549316
11,31,31,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,28,15,98,91,2,7.862926483154297
11,32,32,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,183,21,71,66,2,11.521626710891724
11,33,33,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,477,16,63,72,2,10.321699619293213
11,34,34,0.8,base,cv2.TM_CCOEFF_NORMED,1.0,465,7,93,80,2,8.431485891342163
11,35,35,0.8,base,cv2.TM_CCOEFF_NORMED,1.0,257,7,99,73,2,16.168599605560303
11,36,36,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,115,13,75,74,2,10.353466987609863
11,37,37,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,147,21,77,66,2,8.24744462966919
11,38,38,0.8,base,cv2.TM_CCOEFF_NORMED,1.0,466,25,65,85,2,7.800008296966553
11,39,39,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,194,12,42,85,2,7.247109651565552
11,40,40,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,26,17,57,59,2,15.538305759429932
11,41,41,0.8,base,cv2.TM_CCOEFF_NORMED,1.0,326,12,64,90,2,7.200067043304443
11,42,42,0.8,base,cv2.TM_CCOEFF_NORMED,1.0,231,21,75,68,2,7.184304714202881
11,43,43,0.8,base,cv2.TM_CCOEFF_NORMED,1.0,407,21,66,73,2,6.430859327316284
11,44,44,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,59,25,81,60,2,6.953523635864258
11,45,45,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,476,10,73,57,2,5.7065749168396
11,46,46,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,296,7,69,80,2,8.063202381134033
11,47,47,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,22,18,84,72,2,7.615309000015259
12,0,0,0.8,base,cv2.TM_CCOEFF_NORMED,1.0,115,8,76,93,0,44.12784123420715
12,1,1,0.8,base,cv2.TM_CCOEFF_NORMED,1.0,193,22,86,70,0,19.521058559417725
12,2,2,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,432,18,70,90,0,12.72550892829895
12,3,3,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,295,12,55,82,0,11.259371995925903
12,4,4,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,44,8,53,64,1,7.189643621444702
12,5,5,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,104,10,52,83,1,10.015298843383789
12,6,6,0.8,base,cv2.TM_CCOEFF_NORMED,1.0,485,10,79,68,1,8.969372510910034
12,7,7,0.8,base,cv2.TM_CCOEFF_NORMED,1.0,149,13,99,77,1,8.940954446792603
12,8,8,0.8,base,cv2.TM_CCOEFF_NORMED,1.0,499,11,103,62,2,17.858548879623413
12,9,9,0.8,base,cv2.TM_CCOEFF_NORMED,1.0,496,7,69,64,2,8.678122520446777
12,10,10,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,150,12,76,86,2,9.953021764755249
12,11,11,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,325,6,77,62,2,10.339461088180542
12,12,12,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,267,24,85,94,2,11.557445049285889
12,13,13,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,126,12,78,77,2,10.878300666809082
12,14,14,0.8,base,cv2.TM_CCOEFF_NORMED,1.0,429,22,73,64,2,8.414425373077393
12,15,15,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,504,7,48,77,2,19.553696155548096
12,16,16,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,44,6,41,82,2,6.615484237670898
12,17,17,0.8,base,cv2.TM_CCOEFF_NORMED,1.0,326,11,79,93,2,11.200125455856323
12,18,18,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,231,10,70,72,2,16.05469298362732
12,19,19,0.8,base,cv2.TM_CCOEFF_NORMED,1.0,183,6,69,68,2,6.141346216201782
12,20,20,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,183,21,93,88,2,4.35327935218811
12,21,21,0.8,base,cv2.TM_CCOEFF_NORMED,1.0,371,16,63,71,2,4.506563901901245
12,22,22,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,253,16,97,55,2,7.277092218399048
12,23,23,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,103,12,71,73,2,7.784496307373047
12,24,24,0.8,base,cv2.TM_CCOEFF_NORMED,1.0,267,23,69,96,2,9.306561708450317
12,25,25,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,147,15,85,67,2,7.8934338092803955
12,26,26,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,430,17,85,72,2,15.20124340057373
12,27,27,0.8,base,cv2.TM_CCOEFF_NORMED,1.0,323,10,41,86,2,7.290092945098877
12,28,28,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,372,8,41,80,2,6.015248775482178
12,29,29,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,206,14,66,76,2,4.631837606430054
12,30,30,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,438,8,85,95,2,11.246553897857666
12,31,31,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,275,15,70,93,2,12.12887454032898
12,32,32,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,59,19,94,76,2,3.5382239818573
12,33,33,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,347,5,76,61,2,4.8620500564575195
12,34,34,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,283,10,64,78,2,19.354390621185303
12,35,35,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,305,12,80,83,2,5.645695686340332
12,36,36,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,117,6,100,69,2,12.45190978050232
12,37,37,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,469,7,99,84,2,9.400333166122437
12,38,38,0.8,base,cv2.TM_CCOEFF_NORMED,1.0,75,16,93,80,2,23.63088870048523
12,39,39,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,321,17,45,81,2,7.816131114959717
12,40,40,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,90,12,48,65,2,5.152904987335205
12,41,41,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,136,15,67,89,2,4.847347974777222
12,42,42,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,440,8,81,93,2,9.263135194778442
12,43,43,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,478,22,67,70,2,8.277968406677246
12,44,44,0.8,base,cv2.TM_CCOEFF_NORMED,1.0,128,11,105,72,2,5.091330051422119
12,45,45,0.8,base,cv2.TM_CCOEFF_NORMED,1.0,397,16,74,53,2,5.737053632736206
12,46,46,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,296,7,72,87,2,5.984623193740845
12,47,47,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,348,14,84,58,2,10.862129926681519
13,0,0,0.8,base,cv2.TM_CCOEFF_NORMED,1.0,116,24,89,89,0,66.5830934047699
13,1,1,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,204,17,55,74,0,4.657662391662598
13,2,2,0.8,base,cv2.TM_CCOEFF_NORMED,1.0,244,25,94,91,0,6.119831323623657
13,3,3,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,433,16,57,84,0,13.735543966293335
13,4,4,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,110,9,47,96,1,4.939551591873169
13,5,5,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,320,6,70,70,1,7.983871936798096
13,6,6,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,485,15,86,70,1,7.425715446472168
13,7,7,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,160,21,70,64,1,8.539899587631226
13,8,8,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,59,10,98,88,2,5.18456506729126
13,9,9,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,501,13,70,69,2,6.928971529006958
13,10,10,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,317,9,99,54,2,4.970408916473389
13,11,11,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,335,5,74,82,2,23.147250175476074
13,12,12,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,116,24,100,87,2,6.490058660507202
13,13,13,0.8,base,cv2.TM_CCOEFF_NORMED,1.0,331,26,84,79,2,5.38697361946106
13,14,14,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,109,22,71,80,2,3.2982943058013916
13,15,15,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,337,5,52,86,2,6.0119640827178955
13,16,16,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,397,8,43,99,2,4.50795316696167
13,17,17,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,185,10,84,85,2,7.117890357971191
13,18,18,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,354,16,76,97,2,5.29732608795166
13,19,19,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,493,7,78,69,2,18.07503056526184
13,20,20,0.8,base,cv2.TM_CCOEFF_NORMED,1.0,59,23,95,81,2,5.365137100219727
13,21,21,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,246,7,67,50,2,3.755852222442627
13,22,22,0.8,base,cv2.TM_CCOEFF_NORMED,1.0,456,17,98,82,2,6.340599775314331
13,23,23,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,351,7,68,70,2,6.39412522315979
13,24,24,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,115,18,89,87,2,21.15990948677063
13,25,25,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,49,5,75,80,2,15.135170459747314
13,26,26,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,423,9,68,90,2,4.497000217437744
13,27,27,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,58,6,53,89,2,7.039308071136475
13,28,28,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,304,12,53,55,2,5.383948802947998
13,29,29,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,159,8,84,66,2,4.733086824417114
13,30,30,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,485,11,79,101,2,4.460663318634033
13,31,31,0.8,base,cv2.TM_CCOEFF_NORMED,1.0,67,14,84,78,2,11.697669506072998
13,32,32,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,499,7,81,61,2,5.912379741668701
13,33,33,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,501,13,69,64,2,4.992762565612793
13,34,34,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,175,9,55,50,2,4.612001419067383
13,35,35,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,120,17,94,62,2,13.465180158615112
13,36,36,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,267,10,109,79,2,13.846371412277222
13,37,37,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,331,17,98,83,2,10.627660512924194
13,38,38,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,468,24,67,82,2,3.408405303955078
13,39,39,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,195,13,42,70,2,31.12977123260498
13,40,40,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,363,5,66,56,2,3.631368398666382
13,41,41,0.8,base,cv2.TM_CCOEFF_NORMED,1.0,388,17,77,90,2,14.397455930709839
13,42,42,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,489,21,90,97,2,8.786059379577637
13,43,43,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,110,11,89,63,2,5.91237735748291
13,44,44,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,59,18,96,87,2,33.07226490974426
13,45,45,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,475,9,72,51,2,6.865936279296875
13,46,46,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,141,14,62,89,2,4.6167519092559814
13,47,47,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,374,19,93,83,2,8.154052972793579
14,0,0,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,115,19,95,81,0,54.7762017250061
14,1,1,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,193,18,95,66,0,7.29859471321106
14,2,2,0.8,base,cv2.TM_CCOEFF_NORMED,1.0,109,12,97,91,0,9.472126245498657
14,3,3,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,108,12,52,68,0,12.434009075164795
14,4,4,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,86,9,52,84,1,13.293668746948242
14,5,5,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,326,10,55,79,1,10.720854997634888
14,6,6,0.8,base,cv2.TM_CCOEFF_NORMED,1.0,390,20,88,88,1,7.7564780712127686
14,7,7,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,236,5,70,77,1,17.232898235321045
14,8,8,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,59,24,88,61,2,7.4395997524261475
14,9,9,0.8,base,cv2.TM_CCOEFF_NORMED,1.0,187,5,76,49,2,6.680452823638916
14,10,10,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,175,15,87,71,2,15.090498447418213
14,11,11,0.8,base,cv2.TM_CCOEFF_NORMED,1.0,107,8,92,65,2,9.078063488006592
14,12,12,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,267,21,77,69,2,16.640681505203247
14,13,13,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,147,27,92,82,2,14.690457105636597
14,14,14,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,77,20,83,68,2,8.298535585403442
14,15,15,0.8,base,cv2.TM_CCOEFF_NORMED,1.0,375,7,46,69,2,8.33003282546997
14,16,16,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,26,15,50,66,2,7.1645753383636475
14,17,17,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,133,12,52,84,2,9.100618362426758
14,18,18,0.8,base,cv2.TM_CCOEFF_NORMED,1.0,354,20,102,84,2,15.191164255142212
14,19,19,0.8,base,cv2.TM_CCOEFF_NORMED,1.0,505,17,68,90,2,14.205505609512329
14,20,20,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,128,23,102,75,2,6.488661050796509
14,21,21,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,326,12,79,58,2,7.070366621017456
14,22,22,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,347,6,87,70,2,9.480899810791016
14,23,23,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,263,9,70,59,2,11.503755807876587
14,24,24,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,115,17,86,85,2,7.300613880157471
14,25,25,0.8,base,cv2.TM_CCOEFF_NORMED,1.0,331,12,61,82,2,13.803404092788696
14,26,26,0.8,base,cv2.TM_CCOEFF_NORMED,1.0,498,20,89,89,2,5.597054958343506
14,27,27,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,339,17,50,63,2,6.345109462738037
14,28,28,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,363,11,40,60,2,10.213650465011597
14,29,29,0.8,base,cv2.TM_CCOEFF_NORMED,1.0,388,17,53,77,2,8.195499658584595
14,30,30,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,231,6,82,83,2,6.0932440757751465
14,31,31,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,105,20,79,74,2,8.539237976074219
14,32,32,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,183,19,106,61,2,7.492468357086182
14,33,33,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,68,18,76,60,2,13.49698543548584
14,34,34,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,141,5,71,88,2,20.580987691879272
14,35,35,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,97,17,87,64,2,12.734875202178955
14,36,36,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,117,23,92,91,2,7.619362831115723
14,37,37,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,442,24,66,66,2,7.287843465805054
14,38,38,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,468,20,90,81,2,4.989070653915405
14,39,39,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,504,16,58,90,2,9.529670715332031
14,40,40,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,371,8,64,72,2,8.136069774627686
14,41,41,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,299,10,62,78,2,8.606999397277832
14,42,42,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,390,18,91,83,2,8.443003416061401
14,43,43,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,451,11,90,80,2,5.969630479812622
14,44,44,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,183,6,68,59,2,11.75026822090149
14,45,45,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,371,5,73,63,2,14.704541683197021
14,46,46,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,317,7,77,86,2,6.0126447677612305
14,47,47,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,168,19,75,79,2,8.970966339111328
15,0,0,0.8,base,cv2.TM_CCOEFF_NORMED,1.0,267,18,93,70,0,73.03321981430054
15,1,1,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,49,27,83,76,0,19.60908555984497
15,2,2,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,115,25,70,78,0,34.34564709663391
15,3,3,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,56,14,41,78,0,26.95386552810669
15,4,4,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,384,15,55,80,1,12.364039182662964
15,5,5,0.8,base,cv2.TM_CCOEFF_NORMED,1.0,105,7,55,65,1,37.15736389160156
15,6,6,0.8,base,cv2.TM_CCOEFF_NORMED,1.0,57,16,75,84,1,50.806159257888794
15,7,7,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,337,17,100,87,1,24.625164031982422
15,8,8,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,128,15,79,80,2,16.816463470458984
15,9,9,0.8,base,cv2.TM_CCOEFF_NORMED,1.0,106,15,68,64,2,25.571778774261475
15,10,10,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,150,18,95,87,2,29.76257872581482
15,11,11,0.8,base,cv2.TM_CCOEFF_NORMED,1.0,56,18,94,60,2,27.07491374015808
15,12,12,0.8,base,cv2.TM_CCOEFF_NORMED,1.0,267,20,92,74,2,35.65042734146118
15,13,13,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,193,14,81,80,2,22.32534909248352
15,14,14,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,248,18,82,67,2,22.03604006767273
15,15,15,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,196,5,49,69,2,26.097898244857788
15,16,16,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,276,12,61,79,2,26.588852643966675
15,17,17,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,439,12,60,82,2,35.751232624053955
15,18,18,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,485,12,81,81,2,23.62294316291809
15,19,19,0.8,base,cv2.TM_CCOEFF_NORMED,1.0,286,22,67,67,2,22.529793739318848
15,20,20,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,59,6,70,82,2,24.0498046875
15,21,21,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,172,5,72,76,2,31.396473169326782
15,22,22,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,508,14,85,50,2,28.619864463806152
15,23,23,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,488,5,88,81,2,30.896239280700684
15,24,24,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,117,7,80,73,2,17.952626943588257
15,25,25,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,156,7,98,78,2,23.997732639312744
15,26,26,0.8,base,cv2.TM_CCOEFF_NORMED,1.0,73,18,70,80,2,16.468536853790283
15,27,27,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,267,9,42,80,2,19.210543870925903
15,28,28,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,300,14,60,75,2,12.241954565048218
15,29,29,0.8,base,cv2.TM_CCOEFF_NORMED,1.0,253,11,70,81,2,19.179972171783447
15,30,30,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,354,19,90,64,2,23.62235116958618
15,31,31,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,494,5,75,69,2,25.47823691368103
15,32,32,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,59,22,103,79,2,11.54962682723999
15,33,33,0.8,base,cv2.TM_CCOEFF_NORMED,1.0,396,13,78,68,2,25.92901587486267
15,34,34,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,253,9,61,72,2,18.36188316345215
15,35,35,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,9,7,96,59,2,18.695172548294067
15,36,36,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,115,27,98,72,2,19.494325160980225
15,37,37,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,442,5,86,75,2,17.648467540740967
15,38,38,0.8,base,cv2.TM_CCOEFF_NORMED,1.0,386,20,84,60,2,11.350162506103516
15,39,39,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,294,5,60,60,2,14.576743125915527
15,40,40,0.8,base,cv2.TM_CCOEFF_NORMED,1.0,498,11,48,87,2,15.549180269241333
15,41,41,0.8,base,cv2.TM_CCOEFF_NORMED,1.0,488,9,61,71,2,15.024423360824585
15,42,42,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,485,22,101,84,2,31.507249355316162
15,43,43,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,275,9,71,67,2,8.726954460144043
15,44,44,0.8,base,cv2.TM_CCOEFF_NORMED,1.0,183,25,96,67,2,30.845183849334717
15,45,45,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,316,12,75,61,2,14.88103437423706
15,46,46,0.8,base,cv2.TM_CCOEFF_NORMED,1.0,510,12,101,53,2,31.071207761764526
15,47,47,0.8,base,cv2.TM_CCOEFF_NORMED,1.0,82,8,82,72,2,19.761277675628662
16,0,0,0.8,base,cv2.TM_CCOEFF_NORMED,1.0,267,22,73,94,0,196.87765502929688
16,1,1,0.8,base,cv2.TM_CCOEFF_NORMED,1.0,401,20,99,82,0,151.4970281124115
16,2,2,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,294,23,74,65,0,8.290257453918457
16,3,3,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,173,7,60,68,0,21.72403883934021
16,4,4,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,64,12,54,65,1,11.957073450088501
16,5,5,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,159,8,68,94,1,7.785072326660156
16,6,6,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,487,11,94,74,1,14.837518692016602
16,7,7,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,409,9,82,68,1,16.706200122833252
16,8,8,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,128,13,76,63,2,53.593101978302
16,9,9,0.8,base,cv2.TM_CCOEFF_NORMED,1.0,345,6,71,66,2,28.09472918510437
16,10,10,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,141,17,63,85,2,21.992949962615967
16,11,11,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,348,16,98,68,2,23.117002964019775
16,12,12,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,117,8,107,82,2,43.41048502922058
16,13,13,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,204,16,91,74,2,34.67089343070984
16,14,14,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,470,9,74,73,2,13.419004678726196
16,15,15,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,108,7,41,72,2,25.927127361297607
16,16,16,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,340,6,56,82,2,15.126475095748901
16,17,17,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,182,5,83,74,2,22.11660933494568
16,18,18,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,485,14,94,65,2,23.22449040412903
16,19,19,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,208,5,95,84,2,34.772844076156616
16,20,20,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,499,19,79,79,2,24.12894082069397
16,21,21,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,51,8,65,54,2,31.89216423034668
16,22,22,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,296,16,79,53,2,16.389081954956055
16,23,23,0.8,base,cv2.TM_CCOEFF_NORMED,1.0,10,12,68,73,2,37.156453132629395
16,24,24,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,117,26,90,71,2,39.262123584747314
16,25,25,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,156,18,99,81,2,24.882415533065796
16,26,26,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,188,13,67,66,2,31.35122847557068
16,27,27,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,295,12,38,90,2,42.23925757408142
16,28,28,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,422,5,47,80,2,25.79169464111328
16,29,29,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,133,17,56,81,2,25.691747903823853
16,30,30,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,440,7,100,93,2,22.044079780578613
16,31,31,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,108,11,59,63,2,18.525802612304688
16,32,32,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,128,13,97,75,2,17.513558864593506
16,33,33,0.8,base,cv2.TM_CCOEFF_NORMED,1.0,51,10,64,78,2,30.448647260665894
16,34,34,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,508,13,71,76,2,60.27752470970154
16,35,35,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,286,18,75,82,2,19.263667106628418
16,36,36,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,267,17,86,80,2,34.255335569381714
16,37,37,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,204,22,73,65,2,38.41755962371826
16,38,38,0.8,base,cv2.TM_CCOEFF_NORMED,1.0,185,21,71,75,2,22.18430781364441
16,39,39,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,252,11,52,88,2,40.74346661567688
16,40,40,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,365,6,63,91,2,36.2539918422699
16,41,41,0.8,base,cv2.TM_CCOEFF_NORMED,1.0,37,6,80,80,2,41.45314884185791
16,42,42,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,485,9,93,95,2,39.03286004066467
16,43,43,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,220,21,66,63,2,8.354659080505371
16,44,44,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,59,13,93,67,2,13.04861068725586
16,45,45,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,329,16,67,70,2,48.45449209213257
16,46,46,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,100,14,48,85,2,23.081137657165527
16,47,47,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,410,14,88,67,2,17.03720188140869
17,0,0,0.8,base,cv2.TM_CCOEFF_NORMED,1.0,117,10,98,92,0,317.31528973579407
17,1,1,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,393,20,102,68,0,37.57480835914612
17,2,2,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,116,23,97,78,0,14.99211573600769
17,3,3,0.8,base,cv2.TM_CCOEFF_NORMED,1.0,267,7,93,75,0,8.120497226715088
17,4,4,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,442,5,76,83,0,11.495960712432861
17,5,5,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,204,18,67,66,0,8.307793855667114
17,6,6,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,444,17,84,80,0,8.160771369934082
17,7,7,0.8,base,cv2.TM_CCOEFF_NORMED,1.0,375,13,78,75,0,8.755629301071167
17,8,8,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,243,15,93,71,0,10.728954315185547
17,9,9,0.8,base,cv2.TM_CCOEFF_NORMED,1.0,468,8,69,64,0,6.9285101890563965
17,10,10,0.8,base,cv2.TM_CCOEFF_NORMED,1.0,386,13,91,77,0,11.101370096206665
17,11,11,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,245,25,95,66,0,6.939102649688721
17,12,12,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,25,11,45,82,0,6.9919514656066895
17,13,13,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,440,5,54,59,0,8.185689687728882
17,14,14,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,323,7,46,71,0,5.961199998855591
17,15,15,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,218,10,39,77,0,5.253713846206665
17,16,16,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,371,6,63,70,0,6.215319395065308
17,17,17,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,100,5,62,65,0,5.593349933624268
17,18,18,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,110,14,55,53,0,7.278970956802368
17,19,19,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,322,8,50,65,0,4.136987924575806
17,20,20,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,137,6,79,74,0,8.336440086364746
17,21,21,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,42,13,67,64,0,4.642605781555176
17,22,22,0.8,base,cv2.TM_CCOEFF_NORMED,1.0,506,13,70,61,0,6.602191686630249
17,23,23,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,158,10,62,77,0,6.587755918502808
17,24,24,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,231,21,93,102,1,4.566160678863525
17,25,25,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,231,19,103,101,1,5.720821857452393
17,26,26,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,438,22,92,99,1,4.581557035446167
17,27,27,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,57,18,80,74,1,5.602040767669678
17,28,28,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,206,17,65,72,1,7.638540983200073
17,29,29,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,285,8,67,70,1,9.325141191482544
17,30,30,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,476,18,66,89,1,6.839761257171631
17,31,31,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,80,12,77,68,1,34.715354442596436
17,32,32,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,59,14,99,88,1,29.589155435562134
17,33,33,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,128,7,83,71,1,4.841039657592773
17,34,34,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,59,25,75,79,1,9.768842697143555
17,35,35,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,59,16,106,59,1,4.957831859588623
17,36,36,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,405,6,80,53,1,7.241169691085815
17,37,37,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,172,7,71,49,1,9.901313543319702
17,38,38,0.8,base,cv2.TM_CCOEFF_NORMED,1.0,475,17,62,70,1,7.2867820262908936
17,39,39,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,497,11,74,70,1,4.634119749069214
17,40,40,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,337,11,85,83,1,6.021956205368042
17,41,41,0.8,base,cv2.TM_CCOEFF_NORMED,1.0,283,15,85,82,1,5.994158983230591
17,42,42,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,276,6,56,58,1,16.69377374649048
17,43,43,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,253,5,96,56,1,5.554466962814331
17,44,44,0.8,base,cv2.TM_CCOEFF_NORMED,1.0,264,12,75,77,1,6.652871608734131
17,45,45,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,453,10,93,82,1,7.357381582260132
17,46,46,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,223,7,90,69,1,9.553447008132935
17,47,47,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,432,6,78,65,1,14.069038152694702
18,0,0,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,267,20,111,69,0,1516.422026872635
18,1,1,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,267,17,102,94,0,15.540392875671387
18,2,2,0.8,base,cv2.TM_CCOEFF_NORMED,1.0,116,23,69,94,0,19.456432104110718
18,3,3,0.8,base,cv2.TM_CCOEFF_NORMED,1.0,393,24,100,69,0,15.889310359954834
18,4,4,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,205,27,60,66,0,23.78847575187683
18,5,5,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,439,16,77,78,0,9.275410890579224
18,6,6,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,438,19,100,84,0,9.589653730392456
18,7,7,0.8,base,cv2.TM_CCOEFF_NORMED,1.0,442,14,67,80,0,6.941308975219727
18,8,8,0.8,base,cv2.TM_CCOEFF_NORMED,1.0,199,12,94,72,0,13.082435846328735
18,9,9,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,466,9,89,92,0,33.636168479919434
18,10,10,0.8,base,cv2.TM_CCOEFF_NORMED,1.0,246,18,79,81,0,6.019195079803467
18,11,11,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,117,25,75,88,0,4.318917989730835
18,12,12,0.8,base,cv2.TM_CCOEFF_NORMED,1.0,438,6,49,63,0,14.123963594436646
18,13,13,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,411,10,61,62,0,23.474456787109375
18,14,14,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,328,17,55,70,0,29.9450261592865
18,15,15,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,318,10,50,80,0,7.229974746704102
18,16,16,0.8,base,cv2.TM_CCOEFF_NORMED,1.0,23,6,66,70,0,19.439911127090454
18,17,17,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,49,14,65,64,0,17.453026294708252
18,18,18,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,477,13,39,85,0,18.52196431159973
18,19,19,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,128,12,55,54,0,7.492441892623901
18,20,20,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,131,8,66,78,0,6.829679250717163
18,21,21,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,441,10,80,83,0,14.074031829833984
18,22,22,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,133,13,72,58,0,8.559039831161499
18,23,23,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,299,5,73,71,0,7.896295547485352
18,24,24,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,57,16,103,70,1,69.27840685844421
18,25,25,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,390,18,89,72,1,8.659124374389648
18,26,26,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,57,21,96,101,1,10.995627880096436
18,27,27,0.8,base,cv2.TM_CCOEFF_NORMED,1.0,390,18,99,89,1,22.719393730163574
18,28,28,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,206,11,67,82,1,4.205251455307007
18,29,29,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,305,16,87,86,1,11.735598802566528
18,30,30,0.8,base,cv2.TM_CCOEFF_NORMED,1.0,247,6,72,72,1,5.764514446258545
18,31,31,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,327,11,67,79,1,5.984557151794434
18,32,32,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,183,23,85,66,1,6.155407667160034
18,33,33,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,59,6,91,87,1,7.906097412109375
18,34,34,0.8,base,cv2.TM_CCOEFF_NORMED,1.0,183,23,67,66,1,3.963831901550293
18,35,35,0.8,base,cv2.TM_CCOEFF_NORMED,1.0,59,10,67,87,1,6.696458578109741
18,36,36,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,211,18,68,49,1,5.4036455154418945
18,37,37,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,318,18,80,58,1,9.393901348114014
18,38,38,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,264,14,77,62,1,10.102174520492554
18,39,39,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,402,11,77,71,1,12.685585498809814
18,40,40,0.8,base,cv2.TM_CCOEFF_NORMED,1.0,347,13,93,63,1,11.485562562942505
18,41,41,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,100,16,64,55,1,12.710873365402222
18,42,42,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,276,14,71,61,1,41.50094795227051
18,43,43,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,175,15,66,75,1,6.207079648971558
18,44,44,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,242,8,69,58,1,6.156512022018433
18,45,45,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,60,7,91,79,1,5.437839984893799
18,46,46,0.8,base,cv2.TM_CCOEFF_NORMED,1.0,305,16,73,72,1,6.612335681915283
18,47,47,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,510,17,93,78,1,3.5407166481018066
19,0,0,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,116,20,75,94,0,43.12203359603882
19,1,1,0.8,base,cv2.TM_CCOEFF_NORMED,1.0,393,11,92,76,0,9.087838888168335
19,2,2,0.8,base,cv2.TM_CCOEFF_NORMED,1.0,115,9,75,69,0,8.549364566802979
19,3,3,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,115,15,98,74,0,20.666349411010742
19,4,4,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,183,7,90,68,0,19.24563241004944
19,5,5,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,444,17,87,81,0,6.706730365753174
19,6,6,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,191,9,91,70,0,7.435405254364014
19,7,7,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,438,24,95,80,0,5.399507284164429
19,8,8,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,247,7,83,71,0,4.903058767318726
19,9,9,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,292,14,97,63,0,6.321826219558716
19,10,10,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,386,13,87,76,0,5.484656572341919
19,11,11,0.8,base,cv2.TM_CCOEFF_NORMED,1.0,199,23,99,58,0,6.60655665397644
19,12,12,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,411,11,52,75,0,7.2513511180877686
19,13,13,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,412,11,58,59,0,8.053526401519775
19,14,14,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,234,9,55,87,0,5.319949626922607
19,15,15,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,375,5,48,79,0,6.861462831497192
19,16,16,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,41,17,55,58,0,4.697798728942871
19,17,17,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,256,10,48,75,0,8.473691701889038
19,18,18,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,84,15,61,64,0,4.230327367782593
19,19,19,0.8,base,cv2.TM_CCOEFF_NORMED,1.0,437,16,64,94,0,6.084464073181152
19,20,20,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,486,8,69,60,0,4.666240692138672
19,21,21,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,422,7,75,70,0,5.084141969680786
19,22,22,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,104,7,77,74,0,6.7725138664245605
19,23,23,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,284,6,67,60,0,6.378286600112915
19,24,24,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,487,16,100,86,1,6.410031080245972
19,25,25,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,438,22,103,81,1,11.00991153717041
19,26,26,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,59,22,86,95,1,5.891623258590698
19,27,27,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,485,12,83,79,1,3.7900285720825195
19,28,28,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,381,21,67,86,1,5.252056121826172
19,29,29,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,227,19,57,67,1,10.281516313552856
19,30,30,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,469,13,74,68,1,6.738102674484253
19,31,31,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,395,20,101,80,1,3.857208251953125
19,32,32,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,59,8,92,79,1,5.6605470180511475
19,33,33,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,183,9,77,70,1,4.476431846618652
19,34,34,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,128,21,88,63,1,9.159520864486694
19,35,35,0.8,adapted,cv2.TM_CCOEFF_NORMED,1.0,59,25,97,64,1,6.241973400115967
19,36,36,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,224,13,80,74,1,5.325958251953125
19,37,37,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,150,18,77,64,1,5.3254075050354
19,38,38,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,447,5,76,61,1,5.557693719863892
19,39,39,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,420,15,73,66,1,4.060596227645874
19,40,40,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,465,6,82,74,1,6.591186285018921
19,41,41,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,283,11,88,50,1,5.045217990875244
19,42,42,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,276,10,55,84,1,5.745756149291992
19,43,43,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,317,14,98,57,1,3.3848390579223633
19,44,44,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,29,12,75,80,1,3.3274543285369873
19,45,45,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,332,12,67,61,1,4.3086066246032715
19,46,46,0.8,both,cv2.TM_CCOEFF_NORMED,1.0,95,5,96,84,1,2.9128048419952393
19,47,47,0.8,base,cv2.TM_CCOEFF_NORMED,1.0,431,5,77,62,1,6.023599624633789
